autoScale.py - A program for automatic finite-size scaling analyses: A user's guide

autoScale.py is a program that performs an automatic finite-size scaling analysis for given sets of simulated data. It implements a quite general scaling assumption and optimizes an initial set of scaling parameters that enforce a data collapse of the different data sets. The presented guide describes how the program works, it presents a detailed example and finally gives some hints on how to improve the results of a scaling analysis.

==> SCALING_ANALYSIS/ORDER_PARAMETER/orderParam_L128.dat <==
# ['largestLoop.py', '../DATA/L128/']
0.514000000   0.023437505  0.000068991 
0.519000000   0.026381917  0.000080497 
0.524000000   0.030066433  0.000095605 
0.529000000   0.034299169  0.000113145 
0.534000000   0.039614367  0.000135533 
0.539000000   0.046165342  0.000164854 
0.544000000   0.054622016  0.000204680 
0.549000000   0.065070825  0.000251163 
0.554000000   0.079311738  0.000318742 
0.559000000   0.097876077  0.000408488 
0.564000000   0.123307390  0.000523874 
0.569000000   0.156321664  0.000650552 
0.571500000   0.175965929  0.000710981 
0.574000000   0.198369074  0.000767583 
0.576500000   0.223229532  0.000821751 
0.579000000   0.249183488  0.000862101 
0.581500000   0.277087374  0.000877514 
0.584000000   0.305790854  0.000874685 
0.586500000   0.334504375  0.000857934 
0.589000000   0.362671013  0.000817215 
0.591500000   0.389400783  0.000760018 
0.594000000   0.414296722  0.000688737 
0.596500000   0.436754680  0.000613348 
0.599000000   0.456601396  0.000533947 
0.601500000   0.473635736  0.000464162 
0.604000000   0.488825445  0.000398413 
0.606500000   0.502278237  0.000334190 
0.609000000   0.513953180  0.000283163 
0.611500000   0.524285336  0.000247635 
0.614000000   0.533566480  0.000215140 
0.616500000   0.542085667  0.000191859 
0.619000000   0.549880986  0.000171946 
0.624000000   0.563971820  0.000138465 
0.629000000   0.576340122  0.000117645 
0.634000000   0.587465019  0.000101984 
0.639000000   0.597667303  0.000090167 
0.644000000   0.607128644  0.000081066 
0.649000000   0.616003313  0.000073277 
0.654000000   0.624398117  0.000067060 
0.659000000   0.632340889  0.000062229 
0.664000000   0.639973245  0.000058164 
0.669000000   0.647280369  0.000054843 
0.674000000   0.654342771  0.000052059 


==> SCALING_ANALYSIS/ORDER_PARAMETER/orderParam_L16.dat <==
# ['largestLoop.py', '../DATA/L16/']
0.218000000   0.025860596  0.000119892 
0.241000000   0.030006104  0.000141803 
0.265000000   0.035275269  0.000170074 
0.288000000   0.041025391  0.000204978 
0.312000000   0.048192139  0.000248826 
0.335000000   0.056641846  0.000300569 
0.358000000   0.067246704  0.000372659 
0.382000000   0.081225586  0.000472376 
0.405000000   0.098321533  0.000592954 
0.429000000   0.121670532  0.000747629 
0.452000000   0.150580444  0.000928185 
0.475000000   0.189591675  0.001150244 
0.499000000   0.239562378  0.001356284 
0.522000000   0.297993164  0.001515523 
0.546000000   0.367150269  0.001568971 
0.569000000   0.434107666  0.001490361 
0.592000000   0.496616211  0.001320276 
0.616000000   0.554542847  0.001073102 
0.639000000   0.599414062  0.000849328 
0.663000000   0.638452148  0.000665237 
0.686000000   0.670562744  0.000527500 
0.709000000   0.699114380  0.000445794 
0.733000000   0.726676636  0.000400405 
0.756000000   0.751986694  0.000369102 
0.780000000   0.777496948  0.000345594 
0.803000000   0.801390381  0.000324632 
0.826000000   0.825065918  0.000303075 
0.850000000   0.849473877  0.000282971 
0.873000000   0.872664185  0.000259858 
0.897000000   0.896821899  0.000236619 
0.920000000   0.919780273  0.000212932 
0.943000000   0.942977905  0.000182799 
0.967000000   0.966934204  0.000139615 


==> SCALING_ANALYSIS/ORDER_PARAMETER/orderParam_L256.dat <==
# ['largestLoop.py', '../DATA/L256/']
0.546000000   0.021672733  0.000064245 
0.548900000   0.024366350  0.000075128 
0.551800000   0.027557278  0.000087538 
0.554700000   0.031429123  0.000102485 
0.557600000   0.036221101  0.000124206 
0.560500000   0.042045758  0.000148253 
0.563400000   0.049544241  0.000183131 
0.566300000   0.058798962  0.000224500 
0.569200000   0.071144123  0.000284026 
0.572100000   0.087178465  0.000360547 
0.575000000   0.108723904  0.000458739 
0.577900000   0.137235156  0.000572278 
0.579350000   0.154380300  0.000626472 
0.580800000   0.173885196  0.000682824 
0.582250000   0.195136248  0.000730682 
0.583700000   0.218292209  0.000774628 
0.585150000   0.243472793  0.000801993 
0.586600000   0.269268233  0.000815655 
0.588050000   0.295377976  0.000811466 
0.589500000   0.321307626  0.000788217 
0.590950000   0.346698245  0.000743934 
0.592400000   0.370328002  0.000690366 
0.593850000   0.391818548  0.000625229 
0.595300000   0.411815091  0.000548933 
0.596750000   0.428812598  0.000476139 
0.598200000   0.443581697  0.000419813 
0.599650000   0.456986717  0.000362950 
0.601100000   0.468695930  0.000309425 
0.602550000   0.479031674  0.000266928 
0.604000000   0.488271708  0.000230915 
0.605450000   0.496587979  0.000201392 
0.606900000   0.504217472  0.000175042 
0.608350000   0.511152070  0.000156282 
0.609800000   0.517575049  0.000140296 
0.612700000   0.529191742  0.000115880 
0.615600000   0.539372658  0.000099170 
0.618500000   0.548677543  0.000085372 
0.621400000   0.557143887  0.000075491 
0.624300000   0.564962327  0.000067836 
0.627200000   0.572201023  0.000061764 
0.630100000   0.579041622  0.000056428 
0.633000000   0.585493548  0.000051815 
0.635900000   0.591608300  0.000047760 
0.638800000   0.597459204  0.000044383 


==> SCALING_ANALYSIS/ORDER_PARAMETER/orderParam_L32.dat <==
# ['largestLoop.py', '../DATA/L32/']
0.370000000   0.027497406  0.000118776 
0.384000000   0.031030731  0.000138575 
0.398000000   0.035240173  0.000162677 
0.412000000   0.040478973  0.000193195 
0.426000000   0.046888428  0.000232151 
0.440000000   0.054475861  0.000280586 
0.453000000   0.063459015  0.000343244 
0.467000000   0.075493469  0.000426691 
0.481000000   0.091510010  0.000535065 
0.495000000   0.112342834  0.000673425 
0.509000000   0.139993134  0.000852217 
0.523000000   0.176731415  0.001055443 
0.537000000   0.223341675  0.001246160 
0.551000000   0.279223022  0.001386348 
0.565000000   0.342802277  0.001454563 
0.579000000   0.406609039  0.001381154 
0.592000000   0.462784424  0.001213764 
0.606000000   0.514921112  0.000954488 
0.620000000   0.556091614  0.000714580 
0.634000000   0.588262329  0.000541200 
0.648000000   0.614956665  0.000410100 
0.662000000   0.637239685  0.000334367 
0.676000000   0.657416229  0.000282642 
0.690000000   0.675805054  0.000254220 
0.704000000   0.693174744  0.000233285 
0.718000000   0.709721375  0.000216476 
0.731000000   0.724483185  0.000204340 
0.745000000   0.739995117  0.000194711 
0.759000000   0.755236053  0.000185327 
0.773000000   0.770124207  0.000178335 
0.787000000   0.784792023  0.000171580 
0.801000000   0.799372711  0.000165360 
0.815000000   0.813821869  0.000159723 


==> SCALING_ANALYSIS/ORDER_PARAMETER/orderParam_L512.dat <==
# ['largestLoop.py', '../DATA/L512/']
0.565000000   0.019801567  0.000058048 
0.566750000   0.022313848  0.000068007 
0.568500000   0.025335819  0.000079926 
0.570250000   0.029096301  0.000095645 
0.572000000   0.033696019  0.000114802 
0.573750000   0.039362856  0.000140900 
0.575500000   0.046529604  0.000173529 
0.577250000   0.055614645  0.000215837 
0.579000000   0.067840402  0.000276060 
0.580750000   0.084040134  0.000353681 
0.582500000   0.105379964  0.000448016 
0.584250000   0.133671988  0.000559719 
0.585125000   0.150672083  0.000616127 
0.586000000   0.169698630  0.000666898 
0.586875000   0.190511681  0.000712003 
0.587750000   0.213003366  0.000744921 
0.588625000   0.237265685  0.000762962 
0.589500000   0.261946498  0.000764568 
0.590375000   0.286333032  0.000749821 
0.591250000   0.310675793  0.000714873 
0.592125000   0.334034396  0.000667604 
0.593000000   0.355745015  0.000607681 
0.593875000   0.374875886  0.000545968 
0.594750000   0.391915069  0.000477402 
0.595625000   0.407199084  0.000413155 
0.596500000   0.420205463  0.000358236 
0.597375000   0.431773494  0.000305691 
0.598250000   0.442051919  0.000262998 
0.599125000   0.451304141  0.000222593 
0.600000000   0.459404756  0.000194383 
0.600875000   0.466746168  0.000168282 
0.601750000   0.473418871  0.000147728 
0.602625000   0.479679630  0.000133171 
0.603500000   0.485382301  0.000119213 
0.605250000   0.495643067  0.000100331 
0.607000000   0.504778762  0.000086489 
0.608750000   0.512977675  0.000075692 
0.610500000   0.520549079  0.000066855 
0.612250000   0.527486360  0.000059235 
0.614000000   0.533921750  0.000053445 
0.615750000   0.539913684  0.000048994 
0.617500000   0.545574045  0.000044824 
0.619250000   0.550921670  0.000041410 
0.621000000   0.555995620  0.000038658 


==> SCALING_ANALYSIS/ORDER_PARAMETER/orderParam_L64.dat <==
# ['largestLoop.py', '../DATA/L64/']
0.460000000   0.025549641  0.000076167 
0.468000000   0.028677654  0.000087639 
0.477000000   0.032911491  0.000105442 
0.485000000   0.037368813  0.000122875 
0.493000000   0.042811832  0.000145890 
0.501000000   0.049509754  0.000176397 
0.510000000   0.059004536  0.000219522 
0.518000000   0.069590454  0.000269855 
0.526000000   0.083441410  0.000336006 
0.535000000   0.104462910  0.000436801 
0.543000000   0.129510212  0.000550832 
0.551000000   0.161868324  0.000680136 
0.555000000   0.181083012  0.000743950 
0.560000000   0.209044094  0.000817874 
0.564000000   0.233210545  0.000871370 
0.568000000   0.259878883  0.000913123 
0.572000000   0.287159595  0.000940502 
0.576000000   0.315774326  0.000952620 
0.580000000   0.345224419  0.000942121 
0.585000000   0.382213249  0.000896083 
0.589000000   0.409399834  0.000844862 
0.593000000   0.434908009  0.000781519 
0.597000000   0.458246346  0.000716029 
0.601000000   0.479472866  0.000639963 
0.605000000   0.498870239  0.000557562 
0.609000000   0.515964603  0.000482101 
0.614000000   0.534315720  0.000403738 
0.618000000   0.547273102  0.000346695 
0.622000000   0.558809071  0.000297699 
0.626000000   0.569161873  0.000262334 
0.630000000   0.578751526  0.000229913 
0.634000000   0.587653503  0.000204364 
0.638000000   0.596041183  0.000183135 
0.643000000   0.605585403  0.000165091 
0.651000000   0.619556313  0.000143563 
0.659000000   0.632392921  0.000127066 
0.667000000   0.644519596  0.000113641 
0.676000000   0.657206345  0.000103704 
0.684000000   0.667943783  0.000096103 
0.692000000   0.678267517  0.000090165 
0.701000000   0.689437313  0.000084195 
0.709000000   0.699076118  0.000080240 
0.717000000   0.708469429  0.000076822 
0.726000000   0.718790588  0.000073762 


==> SCALING_ANALYSIS/ORDER_PARAMETER/orderParam_L8.dat <==
# ['largestLoop.py', '../DATA/L8/']
0.031000000   0.015419922  0.000102863 
0.062000000   0.021975098  0.000135414 
0.094000000   0.029208984  0.000182268 
0.125000000   0.037050781  0.000231036 
0.156000000   0.046159668  0.000284208 
0.188000000   0.056289063  0.000347658 
0.219000000   0.068029785  0.000431157 
0.250000000   0.082280273  0.000534946 
0.281000000   0.098828125  0.000652286 
0.312000000   0.119086914  0.000792573 
0.344000000   0.145168457  0.000959774 
0.375000000   0.176281738  0.001138413 
0.406000000   0.214123535  0.001348089 
0.438000000   0.259257813  0.001531937 
0.469000000   0.309650879  0.001658803 
0.500000000   0.364838867  0.001733282 
0.531000000   0.422734375  0.001730840 
0.562000000   0.481157227  0.001636549 
0.594000000   0.537480469  0.001490383 
0.625000000   0.586782227  0.001318366 
0.656000000   0.631428223  0.001141936 
0.688000000   0.673315430  0.000977589 
0.719000000   0.710632324  0.000841319 
0.750000000   0.745964355  0.000741129 
0.781000000   0.778671875  0.000686665 
0.812000000   0.810634766  0.000642028 
0.844000000   0.843312988  0.000584200 
0.875000000   0.874768066  0.000524856 
0.906000000   0.905734863  0.000458735 
0.938000000   0.937856445  0.000379090 
0.969000000   0.969138184  0.000272641 


==> SCALING_ANALYSIS/inputFiles.dat <==
# configuration file: inputFiles.dat
# 	<path to file> 		 	<system size>
#./ORDER_PARAMETER/orderParam_L32.dat 		32
#./ORDER_PARAMETER/orderParam_L64.dat 		64
./ORDER_PARAMETER/orderParam_L128.dat 		128
./ORDER_PARAMETER/orderParam_L256.dat 		256
./ORDER_PARAMETER/orderParam_L512.dat 		512

